Gravitational lensing effects of supermassive black holes in cluster environments

This study explores the gravitational lensing effects of supermassive black holes (SMBHs) in galaxy clusters. While the presence of central SMBHs in galaxies is firmly established, recent work from high-resolution simulations predict the existence of an additional population of wandering SMBHs. Though the masses of these SMBHs are a minor perturbation on the larger scale and individual galaxy scale dark matter components in the cluster, they can impact statistical lensing properties and individual lensed image configurations. Probing for these potentially observable signatures, we find that SMBHs imprint detectable signatures in rare, higher-order strong lensing image configurations although they do not manifest any statistically significant detectable evidence in either the magnification distribution or the integrated shear profile. Investigating specific lensed image geometries, we report that a massive, near point-like, potential of an SMBH causes the following detectable effects: (i) image splitting leading to the generation of extra images; (ii) positional and magnification asymmetries in multiply imaged systems; and (iii) the apparent disappearance of a lensed counter-image. Of these, image splitting inside the cluster tangential critical curve, is the most prevalent notable observational signature. We demonstrate these possibilities in two cases of observed giant arcs in $SGAS\,J003341.5+024217$ and $RX\,J1347.5-1145$, wherein specific image configurations seen can be reproduced with SMBHs. Future observations with high-resolution instrumentation (e.g. MAVIS-Very Large Telescope, MICADO-Extremely Large Telescope, and the upgraded ngVLA, along with data from the \textit{Euclid} \& \textit{Nancy Grace Roman} Space Telescopes and the Rubin LSST Observatory are likely to allow us to probe these unique yet rare SMBHs lensing signatures.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
